Structural plasticity on an accelerated analog neuromorphic hardware system

In computational neuroscience, as well as in machine learning, neuromorphic devices promise an accelerated and scalable alternative to neural network simulations. Their neural connectivity and synaptic capacity depends on their specific design choices, but is always intrinsically limited. Here, we present a strategy to achieve structural plasticity that optimizes resource allocation under these constraints by constantly rewiring the pre- and gpostsynaptic partners while keeping the neuronal fan-in constant and the connectome sparse. In particular, we implemented this algorithm on the analog neuromorphic system BrainScaleS-2. It was executed on a custom embedded digital processor located on chip, accompanying the mixed-signal substrate of spiking neurons and synapse circuits. We evaluated our implementation in a simple supervised learning scenario, showing its ability to optimize the network topology with respect to the nature of its training data, as well as its overall computational efficiency.

==> figures/feature_plane/iris.csv <==
0.24067796610169492 0.225 black
0.24067796610169492 0.225 black
0.2305084745762712 0.225 black
0.25084745762711863 0.225 black
0.24067796610169492 0.225 black
0.2711864406779661 0.275 black
0.24067796610169492 0.25 black
0.25084745762711863 0.225 black
0.24067796610169492 0.225 black
0.25084745762711863 0.2 black
0.25084745762711863 0.225 black
0.26101694915254237 0.225 black
0.24067796610169492 0.2 black
0.21016949152542375 0.2 black
0.22033898305084745 0.225 black
0.25084745762711863 0.275 black
0.2305084745762712 0.275 black
0.24067796610169492 0.25 black
0.2711864406779661 0.25 black
0.25084745762711863 0.25 black
0.2711864406779661 0.225 black
0.25084745762711863 0.275 black
0.2 0.225 black
0.2711864406779661 0.30000000000000004 black
0.29152542372881357 0.225 black
0.26101694915254237 0.225 black
0.26101694915254237 0.275 black
0.25084745762711863 0.225 black
0.24067796610169492 0.225 black
0.26101694915254237 0.225 black
0.26101694915254237 0.225 black
0.25084745762711863 0.275 black
0.25084745762711863 0.2 black
0.24067796610169492 0.225 black
0.25084745762711863 0.2 black
0.22033898305084745 0.225 black
0.2305084745762712 0.225 black
0.25084745762711863 0.2 black
0.2305084745762712 0.225 black
0.25084745762711863 0.225 black
0.2305084745762712 0.25 black
0.2305084745762712 0.25 black
0.2305084745762712 0.225 black
0.26101694915254237 0.325 black
0.29152542372881357 0.275 black
0.24067796610169492 0.25 black
0.26101694915254237 0.225 black
0.24067796610169492 0.225 black
0.25084745762711863 0.225 black
0.24067796610169492 0.225 black
0.576271186440678 0.5249999999999999 red
0.5559322033898305 0.55 red
0.5966101694915255 0.55 red
0.5050847457627119 0.5 red
0.5661016949152542 0.55 red
0.5559322033898305 0.5 red
0.576271186440678 0.575 red
0.43389830508474575 0.42500000000000004 red
0.5661016949152542 0.5 red
0.4949152542372881 0.5249999999999999 red
0.4542372881355932 0.42500000000000004 red
0.5254237288135593 0.55 red
0.5050847457627119 0.42500000000000004 red
0.576271186440678 0.5249999999999999 red
0.46440677966101696 0.5 red
0.5457627118644068 0.5249999999999999 red
0.5559322033898305 0.55 red
0.5152542372881355 0.42500000000000004 red
0.5559322033898305 0.55 red
0.4949152542372881 0.45 red
0.5864406779661017 0.625 red
0.5050847457627119 0.5 red
0.5966101694915255 0.55 red
0.576271186440678 0.475 red
0.535593220338983 0.5 red
0.5457627118644068 0.5249999999999999 red
0.5864406779661017 0.5249999999999999 red
0.6067796610169491 0.6 red
0.5559322033898305 0.55 red
0.4542372881355932 0.42500000000000004 red
0.48474576271186437 0.45 red
0.4745762711864407 0.42500000000000004 red
0.4949152542372881 0.475 red
0.6169491525423728 0.575 red
0.5559322033898305 0.55 red
0.5559322033898305 0.575 red
0.576271186440678 0.55 red
0.5457627118644068 0.5 red
0.5152542372881355 0.5 red
0.5050847457627119 0.5 red
0.5457627118644068 0.475 red
0.5661016949152542 0.5249999999999999 red
0.5050847457627119 0.475 red
0.43389830508474575 0.42500000000000004 red
0.5254237288135593 0.5 red
0.5254237288135593 0.475 red
0.5254237288135593 0.5 red
0.535593220338983 0.5 red
0.40338983050847455 0.45 red
0.5152542372881355 0.5 red
0.7084745762711864 0.8 blue
0.6169491525423728 0.6499999999999999 blue
0.6983050847457628 0.7 blue
0.6677966101694914 0.625 blue
0.688135593220339 0.7250000000000001 blue
0.7694915254237287 0.7 blue
0.5559322033898305 0.6 blue
0.7389830508474575 0.625 blue
0.688135593220339 0.625 blue
0.7186440677966102 0.8 blue
0.6169491525423728 0.675 blue
0.6372881355932203 0.6499999999999999 blue
0.6576271186440678 0.7 blue
0.6067796610169491 0.675 blue
0.6169491525423728 0.7749999999999999 blue
0.6372881355932203 0.75 blue
0.6576271186440678 0.625 blue
0.7796610169491525 0.7250000000000001 blue
0.8 0.75 blue
0.6067796610169491 0.55 blue
0.6779661016949152 0.75 blue
0.5966101694915255 0.675 blue
0.7796610169491525 0.675 blue
0.5966101694915255 0.625 blue
0.6779661016949152 0.7 blue
0.7084745762711864 0.625 blue
0.5864406779661017 0.625 blue
0.5966101694915255 0.625 blue
0.6677966101694914 0.7 blue
0.688135593220339 0.575 blue
0.7186440677966102 0.6499999999999999 blue
0.7491525423728813 0.675 blue
0.6677966101694914 0.7250000000000001 blue
0.6169491525423728 0.55 blue
0.6677966101694914 0.5249999999999999 blue
0.7186440677966102 0.75 blue
0.6677966101694914 0.7749999999999999 blue
0.6576271186440678 0.625 blue
0.5864406779661017 0.625 blue
0.6474576271186441 0.7 blue
0.6677966101694914 0.7749999999999999 blue
0.6169491525423728 0.75 blue
0.6169491525423728 0.6499999999999999 blue
0.6983050847457628 0.75 blue
0.6779661016949152 0.8 blue
0.6271186440677966 0.75 blue
0.6067796610169491 0.6499999999999999 blue
0.6271186440677966 0.675 blue
0.6474576271186441 0.75 blue
0.6169491525423728 0.625 blue


==> figures/network/iris.csv <==
0.24067796610169492 0.225 black
0.24067796610169492 0.225 black
0.2305084745762712 0.225 black
0.25084745762711863 0.225 black
0.24067796610169492 0.225 black
0.2711864406779661 0.275 black
0.24067796610169492 0.25 black
0.25084745762711863 0.225 black
0.24067796610169492 0.225 black
0.25084745762711863 0.2 black
0.25084745762711863 0.225 black
0.26101694915254237 0.225 black
0.24067796610169492 0.2 black
0.21016949152542375 0.2 black
0.22033898305084745 0.225 black
0.25084745762711863 0.275 black
0.2305084745762712 0.275 black
0.24067796610169492 0.25 black
0.2711864406779661 0.25 black
0.25084745762711863 0.25 black
0.2711864406779661 0.225 black
0.25084745762711863 0.275 black
0.2 0.225 black
0.2711864406779661 0.30000000000000004 black
0.29152542372881357 0.225 black
0.26101694915254237 0.225 black
0.26101694915254237 0.275 black
0.25084745762711863 0.225 black
0.24067796610169492 0.225 black
0.26101694915254237 0.225 black
0.26101694915254237 0.225 black
0.25084745762711863 0.275 black
0.25084745762711863 0.2 black
0.24067796610169492 0.225 black
0.25084745762711863 0.2 black
0.22033898305084745 0.225 black
0.2305084745762712 0.225 black
0.25084745762711863 0.2 black
0.2305084745762712 0.225 black
0.25084745762711863 0.225 black
0.2305084745762712 0.25 black
0.2305084745762712 0.25 black
0.2305084745762712 0.225 black
0.26101694915254237 0.325 black
0.29152542372881357 0.275 black
0.24067796610169492 0.25 black
0.26101694915254237 0.225 black
0.24067796610169492 0.225 black
0.25084745762711863 0.225 black
0.24067796610169492 0.225 black
0.576271186440678 0.5249999999999999 red
0.5559322033898305 0.55 red
0.5966101694915255 0.55 red
0.5050847457627119 0.5 red
0.5661016949152542 0.55 red
0.5559322033898305 0.5 red
0.576271186440678 0.575 red
0.43389830508474575 0.42500000000000004 red
0.5661016949152542 0.5 red
0.4949152542372881 0.5249999999999999 red
0.4542372881355932 0.42500000000000004 red
0.5254237288135593 0.55 red
0.5050847457627119 0.42500000000000004 red
0.576271186440678 0.5249999999999999 red
0.46440677966101696 0.5 red
0.5457627118644068 0.5249999999999999 red
0.5559322033898305 0.55 red
0.5152542372881355 0.42500000000000004 red
0.5559322033898305 0.55 red
0.4949152542372881 0.45 red
0.5864406779661017 0.625 red
0.5050847457627119 0.5 red
0.5966101694915255 0.55 red
0.576271186440678 0.475 red
0.535593220338983 0.5 red
0.5457627118644068 0.5249999999999999 red
0.5864406779661017 0.5249999999999999 red
0.6067796610169491 0.6 red
0.5559322033898305 0.55 red
0.4542372881355932 0.42500000000000004 red
0.48474576271186437 0.45 red
0.4745762711864407 0.42500000000000004 red
0.4949152542372881 0.475 red
0.6169491525423728 0.575 red
0.5559322033898305 0.55 red
0.5559322033898305 0.575 red
0.576271186440678 0.55 red
0.5457627118644068 0.5 red
0.5152542372881355 0.5 red
0.5050847457627119 0.5 red
0.5457627118644068 0.475 red
0.5661016949152542 0.5249999999999999 red
0.5050847457627119 0.475 red
0.43389830508474575 0.42500000000000004 red
0.5254237288135593 0.5 red
0.5254237288135593 0.475 red
0.5254237288135593 0.5 red
0.535593220338983 0.5 red
0.40338983050847455 0.45 red
0.5152542372881355 0.5 red
0.7084745762711864 0.8 blue
0.6169491525423728 0.6499999999999999 blue
0.6983050847457628 0.7 blue
0.6677966101694914 0.625 blue
0.688135593220339 0.7250000000000001 blue
0.7694915254237287 0.7 blue
0.5559322033898305 0.6 blue
0.7389830508474575 0.625 blue
0.688135593220339 0.625 blue
0.7186440677966102 0.8 blue
0.6169491525423728 0.675 blue
0.6372881355932203 0.6499999999999999 blue
0.6576271186440678 0.7 blue
0.6067796610169491 0.675 blue
0.6169491525423728 0.7749999999999999 blue
0.6372881355932203 0.75 blue
0.6576271186440678 0.625 blue
0.7796610169491525 0.7250000000000001 blue
0.8 0.75 blue
0.6067796610169491 0.55 blue
0.6779661016949152 0.75 blue
0.5966101694915255 0.675 blue
0.7796610169491525 0.675 blue
0.5966101694915255 0.625 blue
0.6779661016949152 0.7 blue
0.7084745762711864 0.625 blue
0.5864406779661017 0.625 blue
0.5966101694915255 0.625 blue
0.6677966101694914 0.7 blue
0.688135593220339 0.575 blue
0.7186440677966102 0.6499999999999999 blue
0.7491525423728813 0.675 blue
0.6677966101694914 0.7250000000000001 blue
0.6169491525423728 0.55 blue
0.6677966101694914 0.5249999999999999 blue
0.7186440677966102 0.75 blue
0.6677966101694914 0.7749999999999999 blue
0.6576271186440678 0.625 blue
0.5864406779661017 0.625 blue
0.6474576271186441 0.7 blue
0.6677966101694914 0.7749999999999999 blue
0.6169491525423728 0.75 blue
0.6169491525423728 0.6499999999999999 blue
0.6983050847457628 0.75 blue
0.6779661016949152 0.8 blue
0.6271186440677966 0.75 blue
0.6067796610169491 0.6499999999999999 blue
0.6271186440677966 0.675 blue
0.6474576271186441 0.75 blue
0.6169491525423728 0.625 blue

